Accurate Energetic Constraints for Passive Grasp Stability Analysis

Passive reaction effects in grasp stability analysis occur when the contact forces and joint torques applied by a grasp change in response to external disturbances applied to the grasped object. For example, nonbackdrivable actuators (e.g. highly geared servos) will passively resist external disturbances without an actively applied command; for numerous robot hands using such motors, these effects can be highly beneficial as they increase grasp resistance without requiring active control. We introduce a grasp stability analysis method that can model these effects, and, for a given grasp, distinguish between disturbances that will be passively resisted and those that will not. We find that, in order to achieve this, the grasp model must include accurate energetic constraints. One way to achieve this is to consider the Maximum Dissipation Principle (MDP), a part of the Coulomb friction model that is rarely used in grasp stability analysis. However, the MDP constraints are non-convex, and difficult to solve efficiently. We thus introduce a convex relaxation method, along with an algorithm that successively refines this relaxation locally in order to obtain solutions to arbitrary accuracy efficiently. Our resulting algorithm can determine if a grasp is passively stable, solve for equilibrium contact forces and compute optimal actuator commands for stability. Its implementation is publicly available as part of the open-source GraspIt! simulator.

==> reviews/editor.txt <==
The paper presents a new algorithm for grasp stability analysis, which provides approximate solutions to a grasp model that incorporates Maximum Dissipation Principle. The main advantage of the proposed model is that is allows to take into account torques that arise from non-backdrivable joints.

The work in this paper is highly relevant for the robotics community, and it is potentially a major contribution to the field. The paper is well written and motivated, with a good discussion on the related work. The main limitation of the paper is the experimental evaluation, which does not demonstrate the actual relevance of the proposed technique considering the computational and grasp stability analysis performance on a larger set of conditions than those currently analyzed in the paper.

The authors are invited to revise the paper taking into account the comments from the reviewers, focusing in particular of the following aspects:

- demonstrate algorithm efficiency, to show when the algorithm performs well and highlight cases in which it does not (if any) (reviewer 7)
- compare the proposed approach to traditional grasp metrics (reviewer 7 and 10)
- motivate the adoption of the tightening method proposed in the paper,

with respect to the robotic application and, if relevant, compare against other tightening techniques (reviewer 7)

==> reviews/reviewer10.txt <==
The presented work is concerned with passive grasp stability analysis, i.e., taking into account hand joint torques arising from non-backdrivable joints. This phenomenon is rarely considered in traditional wrench-based grasp stability and success prediction, but plays a major role in many highly geared commerical hands. The work lays out the theoretical foundation of a grasp stability analysis which distinguishes between disturbances that can be passively resisted and those that can not, by using the Maximum Dissipation Principle (MDP). As the resulting problem formulation results in a non-convex Mixed-Integer Programming Problem (MIP), the authors suggest an efficient approximative algorithm. A brief numerical runtime analysis of this algorithm is provided in the paper as well. 

The article discusses a relevant and interesting problem -- grasp stability analysis under consideration of passive reaction effects when external disturbances change the applied contact forces due to, e.g., non-backdrivable joints. Overall, the paper is well written and argumented. The developed formalism is relatively clear (more comments below) and related work is put into adequate context. As clearly stated in the paper, the main contribution is an efficient approximative solution alogrithm (up to arbitrary accuracy) to a grasp model with Coulomb friction including the MDP. 

One concept I struggle to understand is that friction is constrained approximately oppose motion by requiring that the friction force lies in the same sector of the linearized friction cone as the negative of the tangential contact motion. In my understanding, if actual sliding occurs the resulting friction forces opposes the motion direction. However, if no sliding occurs I wonder how the above assumption is motivated. The authors should argue that point in more detail. Also, I fail to understand why in that case at most two components of \beta_i can be zero and that non-zero components are consecutive. Maybe an additional illustrative sketch would help.

Traditional Grasp Wrench Space (GWS) metrics take the exertable contact normal force magnitudes into account either by bounding them individually or their sum. Seing that in practics actuator limitations are a major deciding criterion for gras success/failure. I am curious why the author's do not consider this aspect in their grasp modeling. It ought to be straightforward to include constraints on contact force and/or hand joint torque magnitudes.  

The most prevalent practical application of traditional analytic grasp metric lies in providing labels for learning-based grasp success- and/or planning algorithms (as, e.g., described in [1]). As such, a numerical comparison of the presented algorithm  -- which allows grasp success prediction under consideration of passive effects -- to traditional metrics (e.g, the common spherical metric by Kirkpatrick et al. [2]) which don't provide this functionality would be interesting. As is, the actual practical relevance of the presented stability analysis is hard to judge. Especially seing that the presented runtimes, while reasonable for single queries, might be prohibitive for large-scale data generation.

Overall, I like this work. It presents a solid argument starting from first principles and an elegant iterative algorithmic framework allowing multiple queries interesting for grasp modeling. I do think though that the authors should expand their explanation of the underlying mechanics as well as their numerical evaluation as stated above.	

Minor comments:
===============

* In (20), w=[0,1,0]^T, however w is by definition 6-dimensional
* Defining preloads and solving for max. disturbance (Sec. VII-B) seems to make sense only for simplistic grasps. In general, defining e.g. same-magnitude preloads will cause the target object to move to an equilibrium pose and thus change the contact configuration (or break the grasp).

Typos:
======

* Sec. III, pp. 4, par 1: The systems ... -> The system ...
* Sec. III, pp. 5, par 2: However, significantly ... -> However, we significantly ...


[1] ... Mahler, Jeffrey, et al. "Dex-net 2.0: Deep learning to plan robust grasps with synthetic point clouds and analytic grasp metrics." arXiv preprint arXiv:1703.09312 (2017).

[2] ... Kirkpatrick, D., Mishra, B., & Yap, C. K. (1992). Quantitative steinitz's theorems with applications to multifingered grasping. Discrete & Computational Geometry, 7(3), 295-318.

==> reviews/reviewer2.txt <==
The paper describes a computationally trackable method to analyze grasps with rigid contacts, Coulomb friction (including the maximum dissipation principle), and non-backdrivable joints with arbitrary accuracy. Existing algorithms either make simplifying assumptions, approximate the problem, or lack general guarantees of convergence. 

Theoretically, in a worst-case scenario, the presented algorithm can take exponential time to complete. However, in practice, the algorithm runs more quickly in large part because of the authors' use of branch-and-bound to solve the grasp analysis problems and successive refinements, which creates higher-fidelity approximations of the friction cone only in the area of the calculated force and virtual displacement.

The paper is organized well, technically sound, and clearly presented with adequate citations.

The authors present good examples that illustrate potential uses of their algorithm and limitations of existing methods.

A few minor comments/suggestions:

p. 5 "However, [blank?] significantly extend these models …"

Explain the purple lines/wedges in the second and fourth quadrants of Fig. 7

Table I: why do 4 friction edges allow such a large maximum wrench?

==> reviews/reviewer7.txt <==
The authors claims that: 
- passive reaction effects in grasp occur when the contact forces and joint torques applied by a grasp change in response to external disturbances applied to the grasped object.
- these effects can be highly beneficial as they increase grasp resistance without requiring active control. 
- these effects are neglected by the state-of-the-art methods for grasp stability analysis
- the challenge in handling these effects is that the grasping problem becomes non-convex
- in this paper, the authors describe a grasp stability model that allows for efficient and accurate solution of the grasping problem under realistic constraints. 
- the authors introduce convex relaxation that via hierarchical refinement method progressively increases the resolution of the discretization only in the relevant areas, guided by the the solution found at coarser levels. the proposed method method remains efficient up to high discretization resolution, and also provides strong guarantees: if a solution can not be found at a coarse approximation level, the underlying exact problem is guaranteed not to have a solution either.
- The method has been tested in simulation
- Its implementation is publicly available as part of the open-source GraspIt! simulator.

The paper is clear, well-written and addresses a problem that is relevant to the robotics community. However the authors are strongly encouraged to address the following major comments:

Major comments:
- the contribution (accordingly to what the authors write) of the paper is that their method will solve the grasp problem in a more efficient way w.r.t. the state of the art methods and providing guarantees. However what the authors propose is a convex relaxation method and: 

1) there is not a proof that the method is faster, and the authors themselves recognize that the approach in the worst case does not perform as the state-of-the-art grasping algorithms 

2) to support the claim that the method is efficient "in practice" the authors should substantially increase the section of the paper in which they evaluate the computational performance of their approach 

3) every tightening approach has the property that if the problem is not feasible for a coarser relaxation it is not feasible for any finer one

-it is not clear for the reviewer if the contribution of the paper is a tightening method, and if it is the case it should be sent to a proper journal (e.g. on numerical optimization) and it should be compared to the state of the art of convex relation and tightening approaches (see e.g. the works from Borrelli, Floudas, Liberti, to cite a few) in a general optimization setting. If the contribution pertains to the robotic field the authors should highlight what is the relevance of the robotic model, in which way the structure of the robotic model is exploited in the solution approach, and how a general algorithm (see e.g. the above mentioned ones) is outperformed by the proposed approach in a grasp case

- A complete experimental evaluation session would be more than welcome

